The reionising bubble size distribution around galaxies

Constraining when and how reionisation began is pivotal for understanding when the first galaxies formed. Lyman-alpha (Ly$\alpha$) emission from galaxies is currently our most promising probe of these early stages. At z>7 the majority of galaxies detected with Ly$\alpha$ are in candidate overdensities. Here we quantify the probability of these galaxies residing in large ionised bubbles. We create (1.6 Gpc)$^3$ reionising intergalactic medium (IGM) simulations, providing sufficient volume to robustly measure bubble size distributions around UV-bright galaxies and rare overdensities. We find $M_{\rm UV} \lesssim -16$ galaxies and overdensities are $\gtrsim$10-1000x more likely to trace ionised bubbles compared to randomly selected positions. The brightest galaxies and strongest overdensities have bubble size distributions with highest characteristic size and least scatter. We compare two models: gradual reionisation driven by numerous UV-faint galaxies versus more rapid reionisation by rarer brighter galaxies, producing larger bubbles at fixed neutral fraction. We demonstrate that recently observed z~7 overdensities are highly likely to trace large ionised bubbles, corroborated by their high Ly$\alpha$ detection rates. However, the z~8.7 association of Ly$\alpha$ emitters in EGS and GN-z11, with Ly$\alpha$ at z=10.6, are unlikely to trace large bubbles in our fiducial model -- 11% and 7% probability of >1 proper Mpc bubbles, respectively. Ly$\alpha$ detections at such high redshifts could be explained by: a less neutral IGM than previously expected; larger ionised regions at fixed neutral fraction; or if intrinsic Ly$\alpha$ flux is unusually strong in these galaxies. We discuss how to test these scenarios with JWST and the prospects for using upcoming wide-area surveys to distinguish between reionisation models.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
